U-Bit Collapse in Arnault Composites:Probing the Boundary of Strong Lucas Pseudoprimes

We present a computational study of 200 composite integers of approximately 350 bits, engineered using the Arnault framework to pass all Miller-Rabin tests up to base 11. Generated at a rate of approximately 20 per hour from a high-throughput construction process producing ~7,700 Carmichael numbers per minute, all samples fail the strong Lucas probable prime test. We introduce the U-bit collapse metric delta = log_2(n) - log_2(U_d mod n) to quantify deviation from the expected uniform distribution of Lucas sequence terms. Analysis reveals minimal collapse values: mean delta = 1.61 bits, median delta = 1.0 bits, maximum delta = 8 bits, with 26% showing no measurable collapse. We analyze correlations with prime residue classes modulo 35, Arnault construction parameters (k,M), and composite bit-sizes. Our results demonstrate that composites engineered for Miller-Rabin resistance exhibit negligible Lucas sequence degeneracy, providing strong empirical evidence for the statistical independence of these two primality test components and supporting the continued robustness of Baillie-PSW-type tests.

==> composites_data.json <==
{"n": "50748621907334672009205095384411517660604036749226403226367988646473735412104846909549449128139593066247", "p1": "38685626227668133896561943", "p2": "6228385822654569557346472663", "p3": "210619760434372362340961401934077100947510169524183", "k": 161, "M": 1144, "j": 5444393201621127235442721, "u_residue_bits": 344, "n_bits": 345, "residues_35": [18, 8, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "331986164409305063167701617746510240386683949298249617895192974813808384200118902502331048294482034980147", "p1": "38685626227668134582768707", "p2": "2978793219530446362873190363", "p3": "2880912027506675980136727009959343514886364870259267", "k": 77, "M": 40, "j": 74469830488261159071829761, "u_residue_bits": 347, "n_bits": 348, "residues_35": [2, 8, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1171146527508044038270292058370354094383332946259148770114890272324679441439317518952991386630387291916083", "p1": "38685626227668134069800483", "p2": "4680960773547844222445858323", "p3": "6467353531137435702263173467042422455759272653391787", "k": 121, "M": 28, "j": 167177170483851579373066373, "u_residue_bits": 344, "n_bits": 350, "residues_35": [3, 33, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2444869879456464605679782792679309057467154864023095129896527589307025200271977303262461830325726159207", "p1": "38685626227668134019848503", "p2": "812398150781030814416818543", "p3": "77792403983078557055686300772554545456567891339583", "k": 21, "M": 404, "j": 2010886511834234689150541, "u_residue_bits": 340, "n_bits": 341, "residues_35": [23, 8, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "4547114627537305565756496665362892819760822688524230378842314519678733959981201811824383958369784793683", "p1": "38685626227668133925818963", "p2": "1586110675334393490958577443", "p3": "74105899446498344421811311433748653160560342069387", "k": 41, "M": 828, "j": 1915592603060861704056253, "u_residue_bits": 339, "n_bits": 342, "residues_35": [13, 3, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "6702041724749688135197902452971961103072660842525717885752157644887810753114099477079901591127601264287", "p1": "38685626227668134124936367", "p2": "5454673298101206911616027607", "p3": "31760603913965245751235292799860581220766394670423", "k": 141, "M": 6644, "j": 820992368768995621856717, "u_residue_bits": 341, "n_bits": 342, "residues_35": [2, 2, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "12195410121158144925834952980356673266132684047958041985017978179564654391735981071820369476194396928007", "p1": "38685626227668134383118503", "p2": "1276625665513048434642910567", "p3": "246935316643429367177219426879600951823286069959607", "k": 33, "M": 200, "j": 6383128327565242173214553, "u_residue_bits": 342, "n_bits": 343, "residues_35": [18, 2, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "175892997415593877450311325033296491173259601200289812211388593008571189230629707118475765658690010663", "p1": "38685626227668134370034927", "p2": "657655645870358284290593743", "p3": "6913538180069662778612070724536681633750180564583", "k": 17, "M": 3680, "j": 178710773334336490296357, "u_residue_bits": 335, "n_bits": 337, "residues_35": [2, 18, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "193922576035718194399875613179156074434704196901937370165567976898844943351933311278704470740853032236227", "p1": "38685626227668134592005683", "p2": "27892336510148725040836096723", "p3": "179718938182537475680325447003408384101982214116203", "k": 721, "M": 6004, "j": 4645625667912845609732861, "u_residue_bits": 344, "n_bits": 347, "residues_35": [23, 8, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "90961633341696078619901028874817120575963814619039884634779723166352877373123135751228146109271831365303", "p1": "38685626227668134134831687", "p2": "2205080694977083645685406103", "p3": "1066311594596626799123408632609770634876192226844823", "k": 57, "M": 80, "j": 27563508687213545571067577, "u_residue_bits": 345, "n_bits": 346, "residues_35": [17, 3, 13], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "17296316784230985025231923297383818731419535274681689059382620618999066199910835509229077752917848459539763", "p1": "38685626227668134093513083", "p2": "15203451107473576698750641227", "p3": "29407751345717496923532311018898010979584756368183643", "k": 393, "M": 20, "j": 760172555373678834937532081, "u_residue_bits": 351, "n_bits": 353, "residues_35": [33, 12, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "89838693359049757067355682558461964905244855068350835249858226436165415613910852748290524999078208287663", "p1": "38685626227668134314861447", "p2": "18607786215508372605448355527", "p3": "124801293768639437222192820730464680542182025485727", "k": 481, "M": 5768, "j": 3226037832092297608434181, "u_residue_bits": 343, "n_bits": 346, "residues_35": [32, 2, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "219910694931783587939545861737147219902941390389349535944828129546822503161063353595669086132921313533447", "p1": "38685626227668134302617703", "p2": "6228385822654569622721450023", "p3": "912685628548946922637135308314534652243215518142263", "k": 161, "M": 264, "j": 23592370540358218267884281, "u_residue_bits": 340, "n_bits": 347, "residues_35": [23, 8, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "4101553890015410770031563274814248597288651838621131115310676193579534151542592618557557707890258055515287", "p1": "38685626227668134425725647", "p2": "33927294201664953891361391543", "p3": "3124996720004149429891072487327401483007587827295247", "k": 877, "M": 420, "j": 80779271908726080693717601, "u_residue_bits": 351, "n_bits": 351, "residues_35": [17, 33, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "860265594154656651858044379693880561559825369652046364390670277235031168536279538020004942876990147787", "p1": "38685626227668133979821363", "p2": "502913140959685741737677707", "p3": "44217067718520409178679341398652847339746341653307", "k": 13, "M": 440, "j": 1142984411272013049403813, "u_residue_bits": 335, "n_bits": 339, "residues_35": [3, 27, 12], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "267473648962555978549263131947039770834414381614037589314211082443224629131826402632631464706987275387", "p1": "38685626227668134356170307", "p2": "657655645870358284054895203", "p3": "10513148968039817771510797117603642423300178225347", "k": 17, "M": 2420, "j": 271758531351387720683841, "u_residue_bits": 336, "n_bits": 337, "residues_35": [2, 18, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "28339636106532912688384298203249914486324130500118655591115078972107311923735774567807973211573023500403", "p1": "38685626227668134501315827", "p2": "9942205940510710566838167283", "p3": "73682081014003654652667244650027136680569833073083", "k": 257, "M": 5220, "j": 1904637153354542254183557, "u_residue_bits": 341, "n_bits": 344, "residues_35": [32, 23, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "3982771900404885879289184003703168758087512422526442782230735809596536264602546977003201600759988792923", "p1": "38685626227668133994087707", "p2": "812398150781030813875841827", "p3": "126726335520821520196133949379101957332977320552907", "k": 21, "M": 248, "j": 3275798995084801668854201, "u_residue_bits": 340, "n_bits": 341, "residues_35": [32, 22, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "9550775523213147773346038131784126068019774528382374533745464176019565736282089598170418861097083633403483", "p1": "38685626227668134211929203", "p2": "15977163632026939429526760427", "p3": "15452164511172170869939727581448972482725355561651243", "k": 413, "M": 40, "j": 399429090800673485738169021, "u_residue_bits": 351, "n_bits": 353, "residues_35": [23, 22, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "223202148444615682515226165393010898419599487712140608354766651582671762425209457438302184675286426123", "p1": "38685626227668134523588547", "p2": "657655645870358286901005283", "p3": "8773041552640123871470079496537282521606348608723", "k": 17, "M": 2900, "j": 226777808920813202379657, "u_residue_bits": 331, "n_bits": 337, "residues_35": [12, 13, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2090917082161151674681313413697463757556162872822957329172857389124443588699492234102059667241752060683", "p1": "38685626227668133948755043", "p2": "3133535724441118849849158403", "p3": "17248547496695278015379128678663968211300572446227", "k": 81, "M": 7028, "j": 445864502623949750974553, "u_residue_bits": 340, "n_bits": 340, "residues_35": [33, 3, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "74481467098488340002321893246559189761171423661033846228417011016813875404811773930661882010058530623407", "p1": "38685626227668134136589663", "p2": "6692613337386587205630011527", "p3": "287675486729382356748718073762454630986328439065607", "k": 173, "M": 900, "j": 7436237041540652450700013, "u_residue_bits": 345, "n_bits": 346, "residues_35": [13, 12, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "38853355985125363014842542501108587334868190378048159238459448086884507889854792511538563980417920084178607", "p1": "38685626227668134429051143", "p2": "32225126647647555979399601287", "p3": "31166230115754039901073466523034812036829296098290527", "k": 833, "M": 40, "j": 805628166191188899484990053, "u_residue_bits": 354, "n_bits": 355, "residues_35": [23, 22, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "5353985820306384927221831817185795380255644436520192440595820713530707957532911582653447163700620451547827", "p1": "38685626227668134011828387", "p2": "44759269545412031051685442603", "p3": "3092036378316534332682687562306882728793687891740307", "k": 1157, "M": 560, "j": 79927267045378626878009721, "u_residue_bits": 352, "n_bits": 352, "residues_35": [17, 33, 12], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "331986164409305045082242891044766928681575139959591073311057036487856909953141140496907715063172602840107", "p1": "38685626227668134055903907", "p2": "2978793219530446322304600763", "p3": "2880912027506675901665662317496108204944866718172027", "k": 77, "M": 40, "j": 74469830488261158057615021, "u_residue_bits": 346, "n_bits": 348, "residues_35": [2, 8, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "175627210401922429296398882564768644100308450538035861704306901857879591512721162477082360749621527107", "p1": "38685626227668134427846907", "p2": "812398150781030822984785027", "p3": "5588216786835657488159950813395428764924324299763", "k": 21, "M": 5624, "j": 144452018275432223148077, "u_residue_bits": 335, "n_bits": 337, "residues_35": [32, 22, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1825125328596079925699900005061029052178760158200215529766220934758154647531136634237710780019280650347", "p1": "38685626227668134571306467", "p2": "1431368170423720979138339243", "p3": "32960341687615031293102399579720039820290392360587", "k": 37, "M": 1680, "j": 852004863347452963772821, "u_residue_bits": 340, "n_bits": 340, "residues_35": [17, 33, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "3829970876705434170792759403338771360021989089848697625850094717120268240407956422595533094301638460827847", "p1": "38685626227668134166246463", "p2": "27892336510148724733863699103", "p3": "3549449029105115066558668127406505112114934545954023", "k": 721, "M": 304, "j": 91751106941278699782446381, "u_residue_bits": 351, "n_bits": 351, "residues_35": [18, 8, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "9109902757159402587443704715196816031444671607330913668577770675730034607074397605601902527495970153943", "p1": "38685626227668133987404367", "p2": "3907248248994481532727840967", "p3": "60268877726998128593757072291156585484102154823487", "k": 101, "M": 2508, "j": 1557913974878182429317321, "u_residue_bits": 342, "n_bits": 343, "residues_35": [12, 27, 12], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "3100473313871158076114246236282349459040618969165641553271692603234005121347122572120150445071677382299047", "p1": "38685626227668134592711607", "p2": "13191798543634833896114657647", "p3": "6075392711068500369397700278527595217684648669145343", "k": 341, "M": 84, "j": 157045220757557546382317357, "u_residue_bits": 349, "n_bits": 351, "residues_35": [32, 2, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "5239224621192959100014674670731258030625280801291430384333080623227502307047893202368213222046874325454743", "p1": "38685626227668134185016647", "p2": "65030537688710133565012981927", "p3": "2082572081465004826277466817369398385940954176825447", "k": 1681, "M": 1208, "j": 53833226563501766196202801, "u_residue_bits": 350, "n_bits": 352, "residues_35": [17, 17, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "8091077881117318298212426338625004011554296918261263458784816830119965831948908112475707679388447291367", "p1": "38685626227668134292934687", "p2": "657655645870358282979889663", "p3": "318022756283204486548520049979696541295878096568007", "k": 17, "M": 80, "j": 8220695573379478537248621, "u_residue_bits": 341, "n_bits": 342, "residues_35": [2, 18, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "6316160163825057698780508670614691140723675950871296029361818851399896661516131819616402721356956831313883", "p1": "38685626227668134536453267", "p2": "10870660969974745804743367747", "p3": "15019225969005119637848319532982028581585636516449267", "k": 281, "M": 28, "j": 388237891784812350169406001, "u_residue_bits": 352, "n_bits": 352, "residues_35": [27, 27, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "163422804649307039186207989608704814493107696096963694971508325573555381544442263507433164558696745567", "p1": "38685626227668134452115263", "p2": "812398150781030823494420503", "p3": "5199889346320936094116925620173289130482777423303", "k": 21, "M": 6044, "j": 134413989209303577679421, "u_residue_bits": 337, "n_bits": 337, "residues_35": [18, 8, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "462347307492418176665180398229743542761679853188367046248626941839278202086744694411676144499927137167", "p1": "38685626227668134046015847", "p2": "657655645870358278782269383", "p3": "18172728930468827570790332573468863646121125886367", "k": 17, "M": 1400, "j": 469754032764541627701621, "u_residue_bits": 338, "n_bits": 338, "residues_35": [2, 18, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "977111601158674495110162135240104264722764482363999278586308261810996942104920984779031265821804589081944947", "p1": "38685626227668134439459307", "p2": "51103712246749605594525743227", "p3": "494244777706015446956440697469346588636958632549340923", "k": 1321, "M": 4, "j": 12775928061687401398631436137, "u_residue_bits": 357, "n_bits": 359, "residues_35": [27, 12, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "71316744739269603454915148065414271691215295524443851992405594002241834918912035792402836525427862531107", "p1": "38685626227668134161330603", "p2": "21702636313721823264506467723", "p3": "84943350524854293684316247046080985122308358675803", "k": 561, "M": 9884, "j": 2195734147482984951892601, "u_residue_bits": 345, "n_bits": 345, "residues_35": [13, 13, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "152840233782381026992816199288729142413890734724036739223677406063674683476545648341097331842822497305667", "p1": "38685626227668134280858667", "p2": "13191798543634833789772805107", "p3": "299491189982250013381223300443565468085979233100243", "k": 341, "M": 1704, "j": 7741665811992273350805637, "u_residue_bits": 346, "n_bits": 347, "residues_35": [32, 2, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "14979626144708220642521759323555405267219636581287143950165973646739059515781418699075965967415460609143", "p1": "38685626227668134578120423", "p2": "2050338190066411132640382367", "p3": "188853849669578017205385155062064501512762235456623", "k": 53, "M": 420, "j": 4881757595396216982477101, "u_residue_bits": 342, "n_bits": 343, "residues_35": [33, 17, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "49529221426529563749822721360794071515296622953261378100497397033593032896126695126940282909094949478087", "p1": "38685626227668134145781447", "p2": "9168493415957347792550202703", "p3": "139641302897859125036777228543151921336216760703407", "k": 237, "M": 2540, "j": 3609643077148562123051261, "u_residue_bits": 344, "n_bits": 345, "residues_35": [27, 3, 12], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "129547395823749747789608859430166704793615389619893009113796328049980193125856084410146750184068769601955867", "p1": "38685626227668134172902947", "p2": "18607786215508372537166317027", "p3": "179963465614378067153635337756207415509860215276144643", "k": 481, "M": 4, "j": 4651946553877093134291579377, "u_residue_bits": 355, "n_bits": 356, "residues_35": [27, 12, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "46500842927278739105070890377335977719422822264330597740318337614299115665103493821039625629104626103", "p1": "38685626227668134222496103", "p2": "502913140959685744892449327", "p3": "2390111768568670796401417895007055197895325231263", "k": 13, "M": 8140, "j": 61782941149838543598581, "u_residue_bits": 334, "n_bits": 335, "residues_35": [3, 27, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "53917135205795338797391196898573208694079878962382948872600463766711640951882388444989390018761930745695583", "p1": "38685626227668134605597087", "p2": "31760899132915538511195207607", "p3": "43881795446808552550717901511435140965872498327122887", "k": 821, "M": 28, "j": 1134317826175554946828400301, "u_residue_bits": 355, "n_bits": 355, "residues_35": [17, 12, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "275153201512728800871002581729902674468036929289710218248889746300517596453052893880260480470523282634048967", "p1": "38685626227668133912316863", "p2": "27118623985595361872534120263", "p3": "262275237828854518451451885781896126993703359451223743", "k": 701, "M": 4, "j": 6779655996398840468133530241, "u_residue_bits": 355, "n_bits": 357, "residues_35": [3, 3, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "161016475246115782658618975282640302847548765907351372835733609564288652397971297106546577714410938163", "p1": "38685626227668134030422867", "p2": "657655645870358278517188723", "p3": "6328811070312527009601204710688868318639371078043", "k": 17, "M": 4020, "j": 163595931808546835452037, "u_residue_bits": 336, "n_bits": 337, "residues_35": [12, 13, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "111568164869452022083354909202071852013691820566669668041163088913442383777187418001574949374581131531281383", "p1": "38685626227668134333041063", "p2": "45687724574876066647321494223", "p3": "63123508432010840234043534306978843404463800742009967", "k": 1181, "M": 28, "j": 1631704449102716665975767693, "u_residue_bits": 356, "n_bits": 356, "residues_35": [18, 23, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "129442922148944563249578001204289195443977959099314468372155344770137832109061500655661465205021024050027", "p1": "38685626227668134513196883", "p2": "5454673298101206966360760363", "p3": "613422826756933421531615767519379518429071842446363", "k": 141, "M": 344, "j": 15856608424712810948723141, "u_residue_bits": 345, "n_bits": 346, "residues_35": [23, 23, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "725821280056177176936700497093553505677449017713785244358488405315292102922371936314088660192498960833927", "p1": "38685626227668134118102463", "p2": "8240038386493312567155824407", "p3": "2276936036582270757061158650238543994166445037587247", "k": 213, "M": 140, "j": 58857417046380804051113033, "u_residue_bits": 348, "n_bits": 349, "residues_35": [23, 32, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "951984838123157612864650581222995448006524991261733928505883512467088261338326275289205930095592166168187", "p1": "38685626227668134418934603", "p2": "3907248248994481576312394803", "p3": "6298097722471304578555593971023812176398121782252843", "k": 101, "M": 24, "j": 162802010374770065679683121, "u_residue_bits": 348, "n_bits": 349, "residues_35": [23, 18, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "892041336393184320866688973887872207273422356478255101812564129860249446894899260079112833935065187142227", "p1": "38685626227668134059712467", "p2": "13810768563277523859317350363", "p3": "1669619470486823534248617108514338950811351775243987", "k": 357, "M": 320, "j": 43158651760242262060366721, "u_residue_bits": 348, "n_bits": 349, "residues_35": [2, 8, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "636406123665220381994838686885523228941555047776103896852718509157474569756205893230927143284117733468903", "p1": "38685626227668134187855223", "p2": "22476348838275185963143883983", "p3": "731912146565822165501778594213522889221348340667167", "k": 581, "M": 1188, "j": 18919485554103691888168253, "u_residue_bits": 349, "n_bits": 349, "residues_35": [23, 8, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "139314854359486473394464874111587351062922531390190367230591069620061940805243182032384519721415785043127", "p1": "38685626227668133965131767", "p2": "3907248248994481530478308367", "p3": "921672837434825038653009650031169132149773904960943", "k": 101, "M": 164, "j": 23824684445088302015111637, "u_residue_bits": 346, "n_bits": 346, "residues_35": [12, 27, 13], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2836141888641429111713018657351697127570844024495518050113561373623288646357664083058556260767726607003", "p1": "38685626227668134584970923", "p2": "1276625665513048441304040427", "p3": "57426817824053341803283541176463869684871011873843", "k": 33, "M": 860, "j": 1484448448270986559655861, "u_residue_bits": 341, "n_bits": 341, "residues_35": [18, 2, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "16906110990808853847548232522887671742303731336980502062852498084231435379042896231059687051325558831427", "p1": "38685626227668134326837963", "p2": "9787463435600037984690004387", "p3": "44650253795588643306216470069084106943255905460867", "k": 253, "M": 8480, "j": 1154182008915098818949293, "u_residue_bits": 339, "n_bits": 343, "residues_35": [3, 17, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "14019375151882796945768114105479195218623179945588900847586033134091310073445356711949077551954754221275187", "p1": "38685626227668134299399723", "p2": "34082036706575626317771155083", "p3": "10632943008937501052861151467756142523092088155163243", "k": 881, "M": 124, "j": 274855134730448599336864161, "u_residue_bits": 352, "n_bits": 353, "residues_35": [13, 3, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "78437727325018520775804251396575944368084704809437930193922643839127914798375776485255368765101989913223", "p1": "38685626227668133897028887", "p2": "1586110675334393489778184327", "p3": "1278326765452096439373568168595142850285876140201127", "k": 41, "M": 48, "j": 33043972402799864370378841, "u_residue_bits": 345, "n_bits": 346, "residues_35": [27, 17, 12], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "10788103841489757920734264554496301453551655545610618353358085725896115114464100740659788490389542752043", "p1": "38685626227668134463074107", "p2": "657655645870358285872259803", "p3": "424030341710939319127798404909867178542750439103683", "k": 17, "M": 60, "j": 10960927431172638097870997, "u_residue_bits": 342, "n_bits": 343, "residues_35": [12, 13, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "10426800190731118204060712032553898135675472803342165105342077976428722450109068718777015465568581848063", "p1": "38685626227668134126730847", "p2": "6228385822654569594403666207", "p3": "43273887560510414041886013073215787217272057528447", "k": 161, "M": 5568, "j": 1118603775620432757615601, "u_residue_bits": 343, "n_bits": 343, "residues_35": [32, 22, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "17422014458797350303511741667216680820190754813224766230634501000294565989122591744833299513312855845787", "p1": "38685626227668134610421243", "p2": "1276625665513048442143900987", "p3": "352764738062041957255749348762850156883870595381907", "k": 33, "M": 140, "j": 9118754753664631729599293, "u_residue_bits": 341, "n_bits": 343, "residues_35": [18, 2, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1975693444105968482286786589470416833432121537272326560334534657414251299363775363576348635114759420656967", "p1": "38685626227668134283781207", "p2": "24642743907024601538768628223", "p3": "2072434739155000080158990839392047927469488027950447", "k": 637, "M": 460, "j": 53571182406575220736453541, "u_residue_bits": 347, "n_bits": 350, "residues_35": [2, 8, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "11360237303609318884157403338094242523614376736377654924226354417781256387208696085350546694450618028930763", "p1": "38685626227668134378286907", "p2": "24642743907024601598968759123", "p3": "11916499750141250519136191397856647795125409503346283", "k": 637, "M": 80, "j": 308034298837807519987109497, "u_residue_bits": 353, "n_bits": 353, "residues_35": [32, 8, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2697025960372439459617698836829885697298749259558663983444932363789938209884297704431888895046057472903", "p1": "38685626227668134389325887", "p2": "657655645870358284618540063", "p3": "106007585427734829377775157428389508809850036135463", "k": 17, "M": 240, "j": 2740231857793159519243917, "u_residue_bits": 336, "n_bits": 341, "residues_35": [12, 13, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "31795696328048883320733446549258291107044744791147954531073252131874180327180226722494932824062567057623", "p1": "38685626227668134357763727", "p2": "13037056038724161278566375663", "p3": "63043334627905830780030990200299155538401827009623", "k": 337, "M": 8000, "j": 1629632004840520159820797, "u_residue_bits": 344, "n_bits": 344, "residues_35": [12, 33, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "390382175836014684471335122975879270488887917672177076108353566716084021208003903155287100946978452800067", "p1": "38685626227668134194858283", "p2": "4680960773547844237577852123", "p3": "2155784510379145248025597256304416869728724113281963", "k": 121, "M": 84, "j": 55725723494617193304498241, "u_residue_bits": 347, "n_bits": 348, "residues_35": [3, 33, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "31502103121428408280104340285574090605075723637999909694724177861239147259022704834004755465861523602414627", "p1": "38685626227668133994857483", "p2": "22476348838275185851012197043", "p3": "36229651255008196830847662977008018170964086312459283", "k": 581, "M": 24, "j": 936514534928132743792174901, "u_residue_bits": 352, "n_bits": 354, "residues_35": [18, 8, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2934246236828905874325186799123300754433926178927767722746357115481564355740042261453664384815646644143", "p1": "38685626227668134505283687", "p2": "2205080694977083666801170103", "p3": "34397148212794413533720079774226951627166341757263", "k": 57, "M": 2480, "j": 889145441523017607581117, "u_residue_bits": 341, "n_bits": 341, "residues_35": [12, 33, 13], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "79706528959589796053896205202601171705658529284039455194143815135529540539318346316029861066340883667107", "p1": "38685626227668134495249083", "p2": "15203451107473576856632889227", "p3": "135519591454919343476081448986629009289689694772427", "k": 393, "M": 4340, "j": 3503099333519257340237993, "u_residue_bits": 345, "n_bits": 346, "residues_35": [13, 27, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "135490867079184737926860873076588184249424184056184831732608680580104616377105217930561678979767446380963", "p1": "38685626227668134493757267", "p2": "30058731578898140501649395683", "p3": "116517119713332494925710569386997507099466946557083", "k": 777, "M": 9980, "j": 3011896951793400851868677, "u_residue_bits": 346, "n_bits": 346, "residues_35": [2, 8, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "19047383025587554880016302074873054794727289171444909095446898693070511247374861164546743838783653508023", "p1": "38685626227668134312321287", "p2": "6228385822654569624283727047", "p3": "79051511134160757118464255716572371011555243594407", "k": 161, "M": 3048, "j": 2043433668849924417415921, "u_residue_bits": 336, "n_bits": 344, "residues_35": [32, 22, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2083522546410902437405873126904844198772929559891653688689999859740727299988370934062894460760910413823167", "p1": "38685626227668133918009903", "p2": "2359823199887756168998604023", "p3": "22822809568559380356986278284281676778189786322409943", "k": 61, "M": 4, "j": 589955799971939042249651021, "u_residue_bits": 346, "n_bits": 350, "residues_35": [13, 33, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "3048852530289536184415953483744606482180613761551857100588098435685767824684331178585802503945973308783", "p1": "38685626227668134233891903", "p2": "1276625665513048429718432767", "p3": "61733829160857341318038587876776555031690965063983", "k": 33, "M": 800, "j": 1595782081891310537148041, "u_residue_bits": 340, "n_bits": 341, "residues_35": [13, 12, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1078810384148975768991819081956202755218687051164863998272269781074758557574018690622899727375464620823", "p1": "38685626227668134256150247", "p2": "657655645870358282354554183", "p3": "42403034171093931459164357843361398748532195917223", "k": 17, "M": 600, "j": 1096092743117263803924257, "u_residue_bits": 339, "n_bits": 339, "residues_35": [2, 18, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2102871452378049634187546419817876658011403608911118048942905811168275043234068526606142440161768042823", "p1": "38685626227668134167267583", "p2": "502913140959685744174478567", "p3": "108086165534161001261984692988043236886140767707743", "k": 13, "M": 180, "j": 2793961894220476356524881, "u_residue_bits": 339, "n_bits": 340, "residues_35": [13, 17, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "331986164409305057077894400056691294581600925062732229969279738381861433124051088418738912810080439421747", "p1": "38685626227668134405360707", "p2": "2978793219530446349212774363", "p3": "2880912027506675953713639635436472158242693780428867", "k": 77, "M": 40, "j": 74469830488261158730319361, "u_residue_bits": 346, "n_bits": 348, "residues_35": [2, 8, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "60005256849287449832304293182487415195760444075696842240941791846011311447099883342293743534634166376843", "p1": "38685626227668134278522363", "p2": "7775810871761294989982994763", "p3": "199477528515912316269695241245623076905906679845747", "k": 201, "M": 1508, "j": 5156373257136137261261933, "u_residue_bits": 343, "n_bits": 345, "residues_35": [13, 33, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "321338269101790113679730783220256808332882081665741384964316025041637113827337637983106667205794515722047", "p1": "38685626227668134267857327", "p2": "38724311853895802402125183327", "p3": "214500895518824668568391333590100228009655289712943", "k": 1001, "M": 6984, "j": 5544718192138574227108417, "u_residue_bits": 345, "n_bits": 348, "residues_35": [2, 22, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "14064056071218717462270733044087786456001344038927644411957462790970766846708841085091065733496509493383", "p1": "38685626227668134047443007", "p2": "6228385822654569581638323967", "p3": "58369429732781488468398934995605069209792067208007", "k": 161, "M": 4128, "j": 1508814395022909297877501, "u_residue_bits": 342, "n_bits": 343, "residues_35": [2, 22, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1118844965243866513387069513849323090882920284546482048573159907413541800012990984521548662280297424443", "p1": "38685626227668134438697763", "p2": "1276625665513048436477026147", "p3": "22654616205819208063005369242369584931109481459363", "k": 33, "M": 2180, "j": 585608103446352493796801, "u_residue_bits": 333, "n_bits": 339, "residues_35": [13, 12, 13], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "9221837900258473440949211593684822177869010329308387194396176920274945902551395019857797823330384298243", "p1": "38685626227668134020710427", "p2": "2978793219530446319594702803", "p3": "80025334097407663789554370492002489043725252769603", "k": 77, "M": 1440, "j": 2068606402451698833051877, "u_residue_bits": 342, "n_bits": 343, "residues_35": [2, 8, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "8455129724418802216123608951136039835336174451885639554504918684347199985747343418602595455679364831865667", "p1": "38685626227668134253375827", "p2": "11644373494528108410266123627", "p3": "18769578361028343187320259812159156448718182586473523", "k": 301, "M": 24, "j": 485182228938671183761088497, "u_residue_bits": 352, "n_bits": 352, "residues_35": [32, 22, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1171146527508044025691551865079625855003032070638917598865419527268340690699329798017277513357969535782683", "p1": "38685626227668133965924403", "p2": "4680960773547844209876852643", "p3": "6467353531137435667531755196334011768222539703883827", "k": 121, "M": 28, "j": 167177170483851578924173313, "u_residue_bits": 348, "n_bits": 350, "residues_35": [3, 33, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "49621824731042027546385642891959455928642686556821356446949610702704727436255826815192369020560845904240643", "p1": "38685626227668134182312987", "p2": "16286648641848284490753767107", "p3": "78757400232487698865425186952301042382045187597439827", "k": 421, "M": 8, "j": 2035831080231035561344220941, "u_residue_bits": 353, "n_bits": 355, "residues_35": [2, 2, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "12834834847602485816284952111651615005184791986956411105299524736058633095463712280595697250872239775730783", "p1": "38685626227668134016889207", "p2": "29285019054344777450785128943", "p3": "11329093012065213782660277283239736551374447172400183", "k": 757, "M": 100, "j": 292850190543447774507851297, "u_residue_bits": 353, "n_bits": 353, "residues_35": [12, 33, 13], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "40640448314909031796138951322800171002261472129566598904994252762370617135945041211160479847785532294945843", "p1": "38685626227668134107014547", "p2": "14739223592741559094772542027", "p3": "71274511849353475417853394399043516790560158882233347", "k": 381, "M": 8, "j": 1842402949092694886846567801, "u_residue_bits": 353, "n_bits": 355, "residues_35": [2, 32, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1348512980186219668959574459555233946289026503960676786848147914929224277449972586732272019111447812487", "p1": "38685626227668133952920687", "p2": "657655645870358277199651663", "p3": "53003792713867413493036146767599422522465995555527", "k": 17, "M": 480, "j": 1370115928896579744165941, "u_residue_bits": 337, "n_bits": 340, "residues_35": [12, 13, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1348512980186219725233830444671913994124183727828764298541080176116136158567180489987767675189917298527", "p1": "38685626227668134356514287", "p2": "657655645870358284060742863", "p3": "53003792713867414598976187089028721561430934359967", "k": 17, "M": 480, "j": 1370115928896579758459881, "u_residue_bits": 338, "n_bits": 340, "residues_35": [2, 18, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "535643943221481424273845108975094449825023760002662898790605686874303088485785027493481653381498247607", "p1": "38685626227668134466993847", "p2": "812398150781030823806870767", "p3": "17043455102583371896430242247292746712141292035343", "k": 21, "M": 1844, "j": 440562988492966824190277, "u_residue_bits": 338, "n_bits": 338, "residues_35": [32, 22, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "858831698673108761528772947245274207921498612561856296089496291158525312349439198784525170784874487127", "p1": "38685626227668133976983543", "p2": "1276625665513048421240456887", "p3": "17389811031227419858619457105524501705753519507047", "k": 33, "M": 2840, "j": 449516079406002965225513, "u_residue_bits": 339, "n_bits": 339, "residues_35": [18, 2, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "26322161422760118535895277768055590981265557565197999428612827055105119161050917272601262348591659478863", "p1": "38685626227668134495300263", "p2": "3907248248994481584025326463", "p3": "174140950851741141108402578273257300332293591917927", "k": 101, "M": 868, "j": 4501438074878435004637473, "u_residue_bits": 343, "n_bits": 344, "residues_35": [23, 18, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "480385164333583676698792294816043979734991674711037592127418433452637439728324779932275829822435681158387", "p1": "38685626227668134422916203", "p2": "48473089663268172431914001107", "p3": "256176479346097861988462253855329879529913894632547", "k": 1253, "M": 7320, "j": 6622006784599477108184973, "u_residue_bits": 347, "n_bits": 348, "residues_35": [23, 22, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "4324079196057746340922875437355115877695228996528541003208954918477490451340867200426148169260585145783543", "p1": "38685626227668134282766103", "p2": "15203451107473576773127078087", "p3": "7351937836429374302815553667517476931850483155471063", "k": 393, "M": 80, "j": 190043138843419709664088481, "u_residue_bits": 346, "n_bits": 351, "residues_35": [3, 17, 13], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1273546788759720323984934653238493250896872486948708585488756681634135666249523743136684139345115500947", "p1": "38685626227668133976652667", "p2": "2359823199887756172575812627", "p3": "13950372596918936690818799376927220406295087538483", "k": 61, "M": 6544, "j": 360608679689449292875277, "u_residue_bits": 339, "n_bits": 340, "residues_35": [32, 2, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "9462921535701223570083594450528914744575184182668786800367586082579093201280943118004634310044203421747", "p1": "38685626227668134388271363", "p2": "502913140959685747047527707", "p3": "486387744903724511236216376634363435595138664428867", "k": 13, "M": 40, "j": 12572828523992143676188193, "u_residue_bits": 342, "n_bits": 343, "residues_35": [3, 27, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "3982771900404885961731493397954424751315140059259832302535110271637546363293253745484368551475847975723", "p1": "38685626227668134194283227", "p2": "812398150781030818079947747", "p3": "126726335520821521507734515852060589112968912413467", "k": 21, "M": 248, "j": 3275798995084801685806241, "u_residue_bits": 340, "n_bits": 341, "residues_35": [32, 22, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "11401016025427037439476760539244981153949495738671119243708727344340751228652595360365611754705594183407", "p1": "38685626227668134554373623", "p2": "3907248248994481589991735823", "p3": "75426320029596462546767466459894528090760184758183", "k": 101, "M": 2004, "j": 1949724675146946901193481, "u_residue_bits": 342, "n_bits": 343, "residues_35": [33, 13, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "383248322195899559690395673313357804982250320871708812198821235449966523615620898992140067956105922021187", "p1": "38685626227668134517022387", "p2": "4526218268637171738491619163", "p3": "2188744852066760315131854614349646458034107014365027", "k": 117, "M": 80, "j": 56577728357964646731145241, "u_residue_bits": 347, "n_bits": 348, "residues_35": [27, 33, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "113712075498626792934862648341427012716493423284323748200704385322661855508347711008403888626218356052167", "p1": "38685626227668133944788647", "p2": "9323235920868020280694063687", "p3": "315275542016669189134957112120552825496408236689303", "k": 241, "M": 1144, "j": 8149681749010507238368937, "u_residue_bits": 345, "n_bits": 346, "residues_35": [12, 27, 13], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1691314094692485791986174756128237066831492475788374801223527023927370057200613672453362943182332283147", "p1": "38685626227668134037721003", "p2": "812398150781030814792141043", "p3": "53815293166376262122493899677705450055634518252443", "k": 21, "M": 584, "j": 1391092723940121258205721, "u_residue_bits": 339, "n_bits": 340, "residues_35": [18, 8, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "331986164409305055111394152677687277894105848118025137297947515768327266311349203437896689368670739389347", "p1": "38685626227668134348072707", "p2": "2978793219530446344801598363", "p3": "2880912027506675945181184337413461641875309053404467", "k": 77, "M": 40, "j": 74469830488261158620039961, "u_residue_bits": 347, "n_bits": 348, "residues_35": [2, 8, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "383248322195899557970865115142402719624889524458338899954813897461595967192692186152930344437206902759243", "p1": "38685626227668134473629427", "p2": "4526218268637171733414642843", "p3": "2188744852066760310221704407293595266750487564246763", "k": 117, "M": 80, "j": 56577728357964646667683037, "u_residue_bits": 348, "n_bits": 348, "residues_35": [32, 23, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "94632489837629456632466815678938973246205518475513575507379783659015255406269623722812236009806356687", "p1": "38685626227668134584428967", "p2": "657655645870358287935292423", "p3": "3719564400973151945509842391842960062377221581407", "k": 17, "M": 6840, "j": 96148486238356474844341, "u_residue_bits": 330, "n_bits": 336, "residues_35": [2, 18, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "16538478789399287314567076591309007477702056133234159024631907832414645934796594883450211061278028040847", "p1": "38685626227668134306036527", "p2": "2205080694977083655444081983", "p3": "193874835381204874283894694886505615711820942683167", "k": 57, "M": 440, "j": 5011547034038826489645641, "u_residue_bits": 343, "n_bits": 343, "residues_35": [12, 33, 12], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "20749135275581565841972880774505564729846302071144931117802443623432631297208307284265802876683052874187", "p1": "38685626227668134300301307", "p2": "2978793219530446341123200563", "p3": "180057001719167246129133013564976463779100654831307", "k": 77, "M": 640, "j": 4654364405516322408005001, "u_residue_bits": 342, "n_bits": 344, "residues_35": [32, 8, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "320438727965042315551518581842366158515815064951371748675072738656099890275529724278417868736322901003", "p1": "38685626227668134495497267", "p2": "657655645870358286423453523", "p3": "12594960644879385737779432057677209233049756112883", "k": 17, "M": 2020, "j": 325572101916018953674977, "u_residue_bits": 337, "n_bits": 338, "residues_35": [12, 13, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "888047871517881309813596922819154561149464826148898071827608878015862498390858142684453485883124181624055643", "p1": "38685626227668134212704523", "p2": "68899100311476947032826753683", "p3": "333175605259051287172708887204627469799989688222626027", "k": 1781, "M": 8, "j": 8612387538934618379103344433, "u_residue_bits": 354, "n_bits": 359, "residues_35": [23, 18, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "526615430177844517892728807359001001415609394507197150736292759271024303385202386619354047791425220291527", "p1": "38685626227668134442558263", "p2": "18607786215508372666870524023", "p3": "731558803310479957977559242918229970859227479185623", "k": 481, "M": 984, "j": 18910351845028834011047281, "u_residue_bits": 345, "n_bits": 348, "residues_35": [13, 33, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "18925843071402446573322781132726026695664585179911880327960562861857279988424696249622766793568240194903", "p1": "38685626227668134098604863", "p2": "502913140959685743281863207", "p3": "972775489807449007904723818688845781015351495548783", "k": 13, "M": 20, "j": 25145657047984287164093161, "u_residue_bits": 343, "n_bits": 344, "residues_35": [13, 17, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1348512980186219695815569976593125272262153348051910501008399114192315266575377772697402936262672279903", "p1": "38685626227668134145529327", "p2": "657655645870358280473998543", "p3": "53003792713867414020828478181813274187056272837023", "k": 17, "M": 480, "j": 1370115928896579750987497, "u_residue_bits": 340, "n_bits": 340, "residues_35": [12, 13, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "10498187549154358831494777902531380584980170192512588242464358985396022826693569765919006914112006188345783", "p1": "38685626227668134042620183", "p2": "16750876156580302040454538807", "p3": "16200453349485593046292893805013866779493049628373543", "k": 433, "M": 40, "j": 418771903914507551011363481, "u_residue_bits": 349, "n_bits": 353, "residues_35": [3, 27, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "67383224510986233250873040871733229239723310283957072397982810129154233507346016887356879474623696097117983", "p1": "38685626227668134103037807", "p2": "42438131971751943111032473183", "p3": "41043642781491213919847909548034792678204851614065743", "k": 1097, "M": 40, "j": 1060953299293798577775811857, "u_residue_bits": 355, "n_bits": 355, "residues_35": [32, 23, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "350478575396341607040928953604953909312608482837298130231967175306151648176760511301661137642330752907", "p1": "38685626227668134204327603", "p2": "502913140959685744656258827", "p3": "18014360922360166911512210057690118891668743581947", "k": 13, "M": 1080, "j": 465660315703412726533573, "u_residue_bits": 332, "n_bits": 338, "residues_35": [3, 27, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2178961727261744228795528598604864698106513258692270428542866062841862444851294391357148822801223344552263", "p1": "38685626227668134304124663", "p2": "63483112639603408393068570343", "p3": "887241317682316495627389606663394759115570973069607", "k": 1641, "M": 2768, "j": 22934650520087936558189513, "u_residue_bits": 349, "n_bits": 350, "residues_35": [23, 18, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "14525403401476643427637509932191851676538361189714259721819844674115456816636376664981570406412073422063", "p1": "38685626227668134532777367", "p2": "812398150781030825188324687", "p3": "462178400134760851233855686819731450957308292367047", "k": 21, "M": 68, "j": 11947031629132806252769481, "u_residue_bits": 342, "n_bits": 343, "residues_35": [2, 22, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "990471118609579525463627502605536438695167513988272019030507140202699977800062213200888153622184614931147", "p1": "38685626227668134161328443", "p2": "5145188288279861843456682787", "p3": "4976120774784258402725780216653200035154645749290267", "k": 133, "M": 40, "j": 128629707206996546086417073, "u_residue_bits": 349, "n_bits": 349, "residues_35": [23, 22, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "17131001564166105956146277174480164391336584622077833571467808352953032659013072111500298086508106230765907", "p1": "38685626227668134489807587", "p2": "54972274869516419110016579707", "p3": "8055442721540705525579879481902212477700246872268323", "k": 1421, "M": 264, "j": 208228313899683405719759777, "u_residue_bits": 353, "n_bits": 353, "residues_35": [2, 22, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1182602064055912140068402149677336978791731601633248373924708904003331509032470177231415964840975731827", "p1": "38685626227668134447924203", "p2": "2050338190066411125739982707", "p3": "14909514447598264415858872366445589222250616027587", "k": 53, "M": 5320, "j": 385401915426017128898493, "u_residue_bits": 339, "n_bits": 340, "residues_35": [33, 17, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "10851656598549052951606611480652242973396988809055404924399999275611934308327890846801672934732699034562987", "p1": "38685626227668134312155963", "p2": "13191798543634833800445183043", "p3": "21263874488739750984472489647535507333798654312455643", "k": 341, "M": 24, "j": 549658272651451408351882641, "u_residue_bits": 351, "n_bits": 353, "residues_35": [13, 33, 13], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "84877812078934014586694407235627470764473133514926343074516642217005657102743303601637469191498958747347", "p1": "38685626227668134096260363", "p2": "6228385822654569589497918283", "p3": "352264628562751440066750672049151612089070941032043", "k": 161, "M": 684, "j": 9105827226103171914470641, "u_residue_bits": 344, "n_bits": 346, "residues_35": [23, 8, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "6472862304893854434126215599785519595877690867408956030169828285752603314396851611106690272964300391643", "p1": "38685626227668133987465747", "p2": "657655645870358277786917683", "p3": "254418205026563585220948579403082806457880156711043", "k": 17, "M": 100, "j": 6576556458703582777869177, "u_residue_bits": 338, "n_bits": 342, "residues_35": [2, 18, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "3713943932996261206602068982907318948271689163304743909956297969090702905782859393827989373752666042607", "p1": "38685626227668134379864527", "p2": "2359823199887756197171736087", "p3": "40682369997432051518598764045632645007893014463943", "k": 61, "M": 2244, "j": 1051614616705773706404517, "u_residue_bits": 339, "n_bits": 341, "residues_35": [27, 12, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "133029290719833169165814514369502297106113905303078814123365133906153980727238797046260327570643136697327", "p1": "38685626227668134436375943", "p2": "14739223592741559220259233903", "p3": "233304457772024473425486772551284335923287602651063", "k": 381, "M": 2444, "j": 6030778884100474312708361, "u_residue_bits": 345, "n_bits": 346, "residues_35": [23, 18, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "111091788959959293482701021715160883351188425885070066512295587465527863159847517140812550513661746931947", "p1": "38685626227668134312552707", "p2": "19226756235151062753338694883", "p3": "149357250056936102031580998969270664556393713961587", "k": 497, "M": 4980, "j": 3860794424729129066935481, "u_residue_bits": 344, "n_bits": 346, "residues_35": [32, 8, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "33003330461866207641322292781226452066664505620915630986401908503382556763809385264950899783666547795818363", "p1": "38685626227668134119916443", "p2": "38724311853895802254036358443", "p3": "22030503739756933438585694380576651644240850869964387", "k": 1001, "M": 68, "j": 569475174321997091971122933, "u_residue_bits": 351, "n_bits": 354, "residues_35": [23, 8, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "565061459554011272109038221066187354455387804224066712412667142077893607074704697235342235852535600623", "p1": "38685626227668134048752903", "p2": "812398150781030815023810943", "p3": "17979480096775593305183654308342385884700892216487", "k": 21, "M": 1748, "j": 464758667494868887313393, "u_residue_bits": 333, "n_bits": 339, "residues_35": [23, 8, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1736504640584208638001996556141260528681002640853085716214752234891177863775575753185222251234802859377383", "p1": "38685626227668133944255463", "p2": "15977163632026939318977505807", "p3": "2809484456576758301110249160475861878137989833518063", "k": 413, "M": 220, "j": 72623471054667905995352301, "u_residue_bits": 350, "n_bits": 350, "residues_35": [18, 22, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2419017644249619391521617219341332315777716800721229619423804190040523427164605629159718723913997183005447", "p1": "38685626227668133999510327", "p2": "6228385822654569573921162487", "p3": "10039541914038415991686014773090885728296606691729303", "k": 161, "M": 24, "j": 259516075943940398913381777, "u_residue_bits": 350, "n_bits": 351, "residues_35": [32, 22, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1145076311314138995948130328927577018505739310438174554166283511776519675540853783028675206783272194103", "p1": "38685626227668133952100127", "p2": "1586110675334393492036105167", "p3": "18661704605140094058585594716658085522534193760967", "k": 41, "M": 3288, "j": 482393757705107509743341, "u_residue_bits": 339, "n_bits": 340, "residues_35": [27, 17, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "827838810818137441632978553603071067960162045683120812786837523087286085821734107142286066512353731723", "p1": "38685626227668134121302587", "p2": "1586110675334393498973406027", "p3": "13491575360971994239528824016282583397735183218227", "k": 41, "M": 4548, "j": 348749049106067172157741, "u_residue_bits": 339, "n_bits": 339, "residues_35": [27, 17, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "567794939025776700557893480992891541189193142313594412527231370361158404853682756179230448760419623363", "p1": "38685626227668133916095987", "p2": "657655645870358276573631763", "p3": "22317386405838910901948602389020489414954953596523", "k": 17, "M": 1140, "j": 576890917430138839099677, "u_residue_bits": 337, "n_bits": 339, "residues_35": [2, 18, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1618215576223463678321934860546876413018239619666784443787484930272068718000569490874107976588960382663", "p1": "38685626227668134404574047", "p2": "657655645870358284877758783", "p3": "63604551256640897676805287022706517201736732820263", "k": 17, "M": 400, "j": 1644139114675895712194397, "u_residue_bits": 338, "n_bits": 340, "residues_35": [2, 18, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "10788103841489757649848701231396425862544466465182930374072321620863458521471710015828489278165538466867", "p1": "38685626227668134220228427", "p2": "657655645870358281743883243", "p3": "424030341710939313804170654002322202709279757959147", "k": 17, "M": 60, "j": 10960927431172638029064721, "u_residue_bits": 341, "n_bits": 343, "residues_35": [12, 13, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "30476034418756294371979176101570916694660500079361443372083744859096062117646170502588452143368185975727", "p1": "38685626227668134567780503", "p2": "5145188288279861897514806767", "p3": "153111408454900261762750743372750329965349395473127", "k": 133, "M": 1300, "j": 3957837144830662998088313, "u_residue_bits": 343, "n_bits": 344, "residues_35": [23, 22, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "70851600904919216677222336839620021376357106304466480723732461504323670665846072340560785159806809626187", "p1": "38685626227668133881348523", "p2": "5918900812833224483846323867", "p3": "309427546653928683030620370776863243079223256973107", "k": 153, "M": 740, "j": 7998514611936789843035573, "u_residue_bits": 345, "n_bits": 345, "residues_35": [13, 17, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "331986164409305050521201962343986323260776164210255245110134953750197319908102397463869573940732903414963", "p1": "38685626227668134214351427", "p2": "2978793219530446334505059803", "p3": "2880912027506675925264782228866847466387412737334723", "k": 77, "M": 40, "j": 74469830488261158362626497, "u_residue_bits": 342, "n_bits": 348, "residues_35": [2, 8, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "5245125863153253007396151444248248489190019965347809680704281573830935851013920653997279150544002289168907", "p1": "38685626227668133953733147", "p2": "12418086019081470999148339867", "p3": "10918214413573116405548184785924369431280427549533443", "k": 321, "M": 44, "j": 282229227706397068162462277, "u_residue_bits": 351, "n_bits": 352, "residues_35": [17, 27, 13], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2956474652556389959213632013922341842831216426457171831790255314840666969972645141146154339268533940083", "p1": "38685626227668133951633027", "p2": "3907248248994481529114935627", "p3": "19559309697115852255901620878344746695329867059027", "k": 101, "M": 7728, "j": 505596305511708272401001, "u_residue_bits": 339, "n_bits": 341, "residues_35": [2, 32, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "620873240708417219069815638435636060090118456968370886342993128448474475219683268108488926148381341378567", "p1": "38685626227668134376379087", "p2": "7621068366850622472146679943", "p3": "2105898587824917113288437901917994759759190635911087", "k": 197, "M": 140, "j": 54436202620361589086762001, "u_residue_bits": 348, "n_bits": 349, "residues_35": [27, 13, 12], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "743770656099707614721199462555683841751151666190480653453360228085383737994409892439381507014028261683", "p1": "38685626227668134133970483", "p2": "812398150781030816813380123", "p3": "23665761452683537075242647999285845333187905075987", "k": 21, "M": 1328, "j": 611745595467643687359473, "u_residue_bits": 339, "n_bits": 339, "residues_35": [23, 8, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "468196963403152159256249969203921089132962397609097775546361703594916844991422600810108244258558039007587", "p1": "38685626227668134391197467", "p2": "6228385822654569636982792027", "p3": "1943137144652596682900174305954938797257624044759643", "k": 161, "M": 124, "j": 50228917924633626104699937, "u_residue_bits": 346, "n_bits": 348, "residues_35": [2, 22, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "539405192074487871449032296608732146415217620113098975031769341425601667145299120966128482904569002023", "p1": "38685626227668134022222847", "p2": "657655645870358278377788383", "p3": "21201517085546965473176053365391283383383601194823", "k": 17, "M": 1200, "j": 548046371558631898648157, "u_residue_bits": 338, "n_bits": 338, "residues_35": [2, 18, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "5617359804265582619558391762593038740060368755865303551198353675046444403613643031608906936193317258027", "p1": "38685626227668134369128003", "p2": "2050338190066411121563784107", "p3": "70820193626091755686831682861847005624443037982187", "k": 53, "M": 1120, "j": 1830659098273581358539093, "u_residue_bits": 340, "n_bits": 342, "residues_35": [33, 17, 12], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "65110079575340705505992772247757857133140319305870219565924332687481814047717299236727362465334289940883", "p1": "38685626227668134562233707", "p2": "2359823199887756208296256067", "p3": "713212799017480659909794299495406537990134224770707", "k": 61, "M": 128, "j": 18436118749123095377314501, "u_residue_bits": 342, "n_bits": 345, "residues_35": [27, 12, 12], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "58816566929805166584316430357040316492074644828620308617640816131066323668753958008283062184896709798183", "p1": "38685626227668134564554303", "p2": "13191798543634833886513016983", "p3": "115251352242491876758472416349718029031404048162767", "k": 341, "M": 4428, "j": 2979177629547162124325433, "u_residue_bits": 345, "n_bits": 345, "residues_35": [18, 23, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "29749526191348673962252392370990332745317746380210979869147979003499013088873612627323915589926980144763", "p1": "38685626227668133950874003", "p2": "3907248248994481529038274203", "p3": "196815553827228263317286895518175296569345742992507", "k": 101, "M": 768, "j": 5087562824211564490935253, "u_residue_bits": 341, "n_bits": 344, "residues_35": [23, 18, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "35441802081280768734562245070526106449875358882399281360133357267083428494711309253709553096846226146944123", "p1": "38685626227668134401125667", "p2": "76636225557010574248629944347", "p3": "11954517650797496990065299152343551732016325646626027", "k": 1981, "M": 248, "j": 309017038536332960679959461, "u_residue_bits": 353, "n_bits": 354, "residues_35": [32, 22, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "137576600756364410039607602876823367887812765161825568128089337099384842422452964676395587653618912097363843", "p1": "38685626227668134587469587", "p2": "27118623985595362345816179787", "p3": "131137618914427263803029156642559435940848721923329747", "k": 701, "M": 8, "j": 3389827998199420293227022561, "u_residue_bits": 355, "n_bits": 356, "residues_35": [32, 32, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "9124455317474353742823872023857545706307305912979259892118143189560044510368125997215454582311292117547", "p1": "38685626227668134022420667", "p2": "3907248248994481536264487267", "p3": "60365153889501320601748199292632445649714165710523", "k": 101, "M": 2504, "j": 1560402655349233840361217, "u_residue_bits": 341, "n_bits": 343, "residues_35": [2, 32, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "483049425738347345322703984954512801743380918613924852634581700969195803595122111625475554821544541483", "p1": "38685626227668133977302587", "p2": "657655645870358277614143963", "p3": "18986433210937580976662043904881119237759822261443", "k": 17, "M": 1340, "j": 490787795425640505682197, "u_residue_bits": 336, "n_bits": 338, "residues_35": [2, 18, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "17422014458797349185242040191434638458594241131027942405196505223295422551614081275383313947590428026203", "p1": "38685626227668133989641083", "p2": "1276625665513048421658155707", "p3": "352764738062041945934265278801468904837163576129363", "k": 33, "M": 140, "j": 9118754753664631583272541, "u_residue_bits": 343, "n_bits": 343, "residues_35": [18, 2, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "328296984855403618753417483193455300304856740692699385348807990378426443969852047161102016026887256428987", "p1": "38685626227668134474598283", "p2": "17524588681133664916993021747", "p3": "484249776794257592468910913210461883759382672934187", "k": 453, "M": 1400, "j": 12517563343666903512137873, "u_residue_bits": 346, "n_bits": 348, "residues_35": [18, 2, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "3569743703325860795784012645072576822282889464949996867538026297355305416759825320506628546891071549867", "p1": "38685626227668134315926147", "p2": "2978793219530446342326313243", "p3": "30977548682867483230035339671527186896423043434427", "k": 77, "M": 3720, "j": 800750865465173747937181, "u_residue_bits": 341, "n_bits": 341, "residues_35": [32, 8, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "86127923357354742342273360356643274623414689006075666600039365589505335218161947480835207281856317496127", "p1": "38685626227668134273351263", "p2": "5145188288279861858355717847", "p3": "432706154329065950569104807900639454139239292932807", "k": 133, "M": 460, "j": 11185191931043177952947213, "u_residue_bits": 342, "n_bits": 346, "residues_35": [23, 22, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "30438868410720535982687632387460999207096134165724721393190324812231136652689734611458527274876615194283", "p1": "38685626227668134543320267", "p2": "9942205940510710577633308363", "p3": "79140012940966888502501358614154954043262956765123", "k": 257, "M": 4860, "j": 2045721386936360201159117, "u_residue_bits": 344, "n_bits": 344, "residues_35": [27, 33, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "43111259843741335628391135909103376286131370117519626375593174713946406877341670108794882754042604783", "p1": "38685626227668133979814583", "p2": "502913140959685741737589567", "p3": "2215889498422435084124383908111143449980686562103", "k": 13, "M": 8780, "j": 57279401020465346439361, "u_residue_bits": 334, "n_bits": 335, "residues_35": [13, 17, 13], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "14509376707497728498498003321509081221301872428223074249705763097839147552423136845434169963456976956127", "p1": "38685626227668134087675383", "p2": "6692613337386587197167841087", "p3": "56040679232996562861280853020105017026062476317287", "k": 173, "M": 4620, "j": 1448617605494932293759273, "u_residue_bits": 341, "n_bits": 343, "residues_35": [18, 2, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1532993288783598250348023518678674487315423095181802940886114057760790951890500560979262758199193885689823", "p1": "38685626227668134590119367", "p2": "4526218268637171747043965823", "p3": "8754979408267041293612707083219182845902675731919703", "k": 117, "M": 20, "j": 226310913431858587352198297, "u_residue_bits": 349, "n_bits": 350, "residues_35": [32, 23, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "951984838123157592802089566733253509293779082315168735080039723444992535567649737819024462336783936123027", "p1": "38685626227668134215114987", "p2": "3907248248994481555726613587", "p3": "6298097722471304512191107493796510600966954805063683", "k": 101, "M": 24, "j": 162802010374770064821942237, "u_residue_bits": 343, "n_bits": 349, "residues_35": [2, 32, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "3982771900404885883261170398035981582524844865777156309805569006720814118026294260105017484440714543123", "p1": "38685626227668134003732923", "p2": "812398150781030814078391363", "p3": "126726335520821520259325527139453658167373358556227", "k": 21, "M": 248, "j": 3275798995084801669670933, "u_residue_bits": 341, "n_bits": 341, "residues_35": [18, 8, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "99243649462084055719256942027671099479976862459983174727563468596765796107384975138219521257448669859994567", "p1": "38685626227668134243364727", "p2": "16286648641848284516456549647", "p3": "157514800464975398228014493081339377244155977551025343", "k": 421, "M": 4, "j": 4071662160462071129114137517, "u_residue_bits": 349, "n_bits": 356, "residues_35": [17, 17, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "14227060179340209201712248198435194472209623862815263842625174804513029338935706478025232453300907850878167", "p1": "38685626227668134171051167", "p2": "30832444103451502934327779303", "p3": "11927724082715951726213392094379770410985216122965967", "k": 797, "M": 100, "j": 308324441034515029343277801, "u_residue_bits": 350, "n_bits": 353, "residues_35": [27, 3, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1478633879192233129387630523483005861672913451783028018327421090856456444168226997638972817172874359463", "p1": "38685626227668134311013743", "p2": "812398150781030820531288583", "p3": "47048100612520565155062081747817495806753641934127", "k": 21, "M": 668, "j": 1216164896378788653489953, "u_residue_bits": 340, "n_bits": 340, "residues_35": [18, 8, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "173784290646643929308823593646838230273815959641860560375928105582414321999573437272089869902050648054983", "p1": "38685626227668134196651823", "p2": "12418086019081471077125234863", "p3": "361748067919591210750971505270659349705878521921767", "k": 321, "M": 1328, "j": 9350968387862553521931653, "u_residue_bits": 345, "n_bits": 347, "residues_35": [3, 13, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "20462015823917876474336470690011338377851906388970428252416341058512671327164506380351573013111555304127", "p1": "38685626227668134600969887", "p2": "1586110675334393518639765327", "p3": "333476547509242561537977945128823110361206414531023", "k": 41, "M": 184, "j": 8620166713773877818694377, "u_residue_bits": 342, "n_bits": 344, "residues_35": [27, 17, 13], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "117811000870755216215612322767228889285583139541852312946418755783125272346502065153250630253096822947", "p1": "38685626227668134333737603", "p2": "812398150781030821008489643", "p3": "3748584352238041216663062296368816466201280785443", "k": 21, "M": 8384, "j": 96898634396592416627921, "u_residue_bits": 330, "n_bits": 336, "residues_35": [23, 8, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "380150536308651970411659053775471415736030470727705564281785851011507637178508736481562832468243244487", "p1": "38685626227668134199419287", "p2": "1586110675334393502176190727", "p3": "6195444743709675893495613409717449800646437919463", "k": 41, "M": 9904, "j": 160148493066881411770617, "u_residue_bits": 336, "n_bits": 338, "residues_35": [17, 27, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "212923102134666273300413280099080272521185501244330187915399283619821821014807066891529936248830102983", "p1": "38685626227668134397170287", "p2": "657655645870358284751894863", "p3": "8369019902189591796376271605179065516820213332743", "k": 17, "M": 3040, "j": 216334094036302067352597, "u_residue_bits": 334, "n_bits": 337, "residues_35": [2, 18, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "31279407168167620691037966190407923032818770468677012454732032643629997929867547009501463721544318585280583", "p1": "38685626227668133895315887", "p2": "40890706922645217527348891503", "p3": "19773532552432184433632195281689722036423668168440103", "k": 1057, "M": 80, "j": 511133836533065219091861157, "u_residue_bits": 354, "n_bits": 354, "residues_35": [32, 8, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "383248322195899537964075143671023226010137761095401581105368160790679307607603128276829826959272416005283", "p1": "38685626227668133968751027", "p2": "4526218268637171674343870043", "p3": "2188744852066760253091958469285959507254667178884803", "k": 117, "M": 80, "j": 56577728357964645929298377, "u_residue_bits": 346, "n_bits": 348, "residues_35": [27, 33, 13], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "8463803079373674808568844540471646569030534595178488127045422579701215619042497055626687079913104373987", "p1": "38685626227668133917543883", "p2": "6692613337386587167735091587", "p3": "32690396219247994714882430420923341439131984986947", "k": 173, "M": 7920, "j": 845026936538710500976653, "u_residue_bits": 342, "n_bits": 342, "residues_35": [18, 2, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "449762201101505065476536166597785789099504184287529401152141519089640812800471239199355488593670539594463", "p1": "38685626227668133894993847", "p2": "47854119643625481628107387503", "p3": "242948370864489079368348407994984244604093959242743", "k": 1237, "M": 7620, "j": 6280068194701506775342177, "u_residue_bits": 347, "n_bits": 348, "residues_35": [27, 33, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "30362991222587816622264696096326860623202798550256896330139865151171076199977204258481037948603116833427", "p1": "38685626227668134574981523", "p2": "1586110675334393517574242403", "p3": "494836167271779284197960473822188478797186810065483", "k": 41, "M": 124, "j": 12791215123664463851405181, "u_residue_bits": 342, "n_bits": 344, "residues_35": [3, 13, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "7105384884624384642089176590345482695650204247852114569867615165334378662498557577675400191008222697924103", "p1": "38685626227668134157032767", "p2": "23869031382471238774889216623", "p3": "7694903553989692816541247582142741050156127389767383", "k": 617, "M": 120, "j": 198908594853926989790743477, "u_residue_bits": 351, "n_bits": 352, "residues_35": [2, 23, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "9462921535701223268136819863579820616995123669327963145473578008024759633061986049626107845693720730667", "p1": "38685626227668134079672163", "p2": "502913140959685743035738107", "p3": "486387744903724503476286728152050777032544482155387", "k": 13, "M": 40, "j": 12572828523992143575893453, "u_residue_bits": 339, "n_bits": 343, "residues_35": [3, 27, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "3912800771081700100721071861836612584162233753722974906522201882626920988548016670337395528092141476057187", "p1": "38685626227668134602858147", "p2": "43985557020858669043449712003", "p3": "2299471376114489710647590496701658514838876037584107", "k": 1137, "M": 740, "j": 59439941920079282491148261, "u_residue_bits": 351, "n_bits": 351, "residues_35": [2, 18, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2083522546410902446690991541215722900663619264726863441253754004814486012512705055395623314779975423471807", "p1": "38685626227668133961110063", "p2": "2359823199887756171627713783", "p3": "22822809568559380407840657027718813268931986381274583", "k": 61, "M": 4, "j": 589955799971939042906928461, "u_residue_bits": 350, "n_bits": 350, "residues_35": [18, 23, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "664834910512441305861496219943154426326772757871029557873600052720443297763540088380318343495519123783790643", "p1": "38685626227668133893106363", "p2": "59614550016836594329276903843", "p3": "288278274960245943318320887118955022835406891265306627", "k": 1541, "M": 8, "j": 7451818752104574291159613173, "u_residue_bits": 357, "n_bits": 359, "residues_35": [23, 23, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "5566045652404616064336141721882626056138108982100307936554232946329801868595928469588728716881707548096843", "p1": "38685626227668134243185603", "p2": "5454673298101206928289169883", "p3": "26377181550548136757653648202801204944423482295849307", "k": 141, "M": 8, "j": 681834162262650866036146253, "u_residue_bits": 351, "n_bits": 352, "residues_35": [23, 23, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1618215576223463642004218502986737981686735952771326042285875873161273185255141106248506405984348326183", "p1": "38685626227668134187518047", "p2": "657655645870358281187806783", "p3": "63604551256640896963064767672524079791918225403783", "k": 17, "M": 400, "j": 1644139114675895702969517, "u_residue_bits": 339, "n_bits": 340, "residues_35": [2, 18, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "5711909028738945617831042367760843913687975589582120264073703774224179500704707411699883797609811353348487", "p1": "38685626227668134318431543", "p2": "3907248248994481566161585743", "p3": "37788586334827827274988361224349212546925974367572863", "k": 101, "M": 4, "j": 976812062248620391540396461, "u_residue_bits": 351, "n_bits": 352, "residues_35": [23, 18, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "81226794297864578038341712800731947174264378024745235610277923932327688411594264220293310646782569903", "p1": "38685626227668134154617743", "p2": "502913140959685744010030647", "p3": "4175002102177892749878477082354686783993434763943", "k": 13, "M": 4660, "j": 107921274884052734766101, "u_residue_bits": 330, "n_bits": 336, "residues_35": [13, 17, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "9462921535701223453713044988851636888035221567284510296373237881797479647996166826798125729238927711187", "p1": "38685626227668134269336963", "p2": "502913140959685745501380507", "p3": "486387744903724508245532743026581014509916901569507", "k": 13, "M": 40, "j": 12572828523992143637534513, "u_residue_bits": 342, "n_bits": 343, "residues_35": [13, 17, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "5711909028738945777827604304350938309823479672338867564008788732695247716643203619841559220746230188965447", "p1": "38685626227668134589337783", "p2": "3907248248994481593523115983", "p3": "37788586334827827804237327165188605319101513668271423", "k": 101, "M": 4, "j": 976812062248620398380779021, "u_residue_bits": 351, "n_bits": 352, "residues_35": [33, 13, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "8455129724418802247195914236528353710741870260519917892955018530860812322183980714947442139228226607512947", "p1": "38685626227668134288917907", "p2": "11644373494528108420964289707", "p3": "18769578361028343221809031003192289078423926745336803", "k": 301, "M": 24, "j": 485182228938671184206845417, "u_residue_bits": 351, "n_bits": 352, "residues_35": [32, 22, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "55787371568068847529965398376739553482706946363808222710133417005381230900835290953391571771739026818543", "p1": "38685626227668134053322743", "p2": "17060361166401647117515329223", "p3": "84527504532843042930661862618117005970804377653487", "k": 441, "M": 7808, "j": 2184984780532997837796533, "u_residue_bits": 345, "n_bits": 345, "residues_35": [18, 8, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "5711909028738945698081286425719812100101044857139744325853434919332067341982963018547861919242744979747367", "p1": "38685626227668134454311287", "p2": "3907248248994481579885439887", "p3": "37788586334827827540446307133258419324502091406026143", "k": 101, "M": 4, "j": 976812062248620394971359997, "u_residue_bits": 351, "n_bits": 352, "residues_35": [2, 32, 8], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2419017644249619545986055538008647654113473489491816078523094407117763579734332473727091868245798430910567", "p1": "38685626227668134617070263", "p2": "6228385822654569673348312183", "p3": "10039541914038416312219477274912832968247650473746423", "k": 161, "M": 24, "j": 259516075943940403056179681, "u_residue_bits": 350, "n_bits": 351, "residues_35": [18, 8, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "122323939062133556207959965192520057680271695009211437707183315113195799154775959627633601848795017195392843", "p1": "38685626227668134145850603", "p2": "25571198936488636670407247923", "p3": "123654730531293037652998408514234039216449380892505947", "k": 661, "M": 8, "j": 3196399867061079583800906073, "u_residue_bits": 355, "n_bits": 356, "residues_35": [23, 18, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1415433469375963380212340196476418022224419817896364140485508049807548135224921437873857422671749525559627", "p1": "38685626227668133982416987", "p2": "13191798543634833688004192227", "p3": "2773548846357358776780649265152007513637928054446523", "k": 341, "M": 184, "j": 71694557302363226565240177, "u_residue_bits": 350, "n_bits": 350, "residues_35": [27, 12, 33], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "63938659025008267401673077768182436019463583802378380098237252001516466244276490433004763687775704523", "p1": "38685626227668134393753563", "p2": "502913140959685747118796307", "p3": "3286403681781922374149120930424479025189893269003", "k": 13, "M": 5920, "j": 84951544081027997824121, "u_residue_bits": 335, "n_bits": 335, "residues_35": [13, 17, 3], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "4547114627537305706979541146187328092469878777838215253135382240441000303743326878074042417215915215283", "p1": "38685626227668134226190867", "p2": "1586110675334393503273825507", "p3": "74105899446498345572591706373163173484260709945707", "k": 41, "M": 828, "j": 1915592603060861718929741, "u_residue_bits": 341, "n_bits": 342, "residues_35": [27, 17, 27], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "331986164409305045991907844187183603736796040229382631706054835964746847773091634966664216097159590363203", "p1": "38685626227668134082404227", "p2": "2978793219530446324345125403", "p3": "2880912027506675905612610994065462070491483551306963", "k": 77, "M": 40, "j": 74469830488261158108628137, "u_residue_bits": 342, "n_bits": 348, "residues_35": [2, 8, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "9550775523213147728123777718904885005024094488773786150572353190847398364224999709482452535332326562234067", "p1": "38685626227668134166135763", "p2": "15977163632026939410614069707", "p3": "15452164511172170833357263373778586046893887682690787", "k": 413, "M": 40, "j": 399429090800673485265351753, "u_residue_bits": 352, "n_bits": 353, "residues_35": [23, 22, 32], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "19766890076628398422670596567207223700518451258907087387080055057349653485046165990056057735631521112567", "p1": "38685626227668134507787823", "p2": "3597763239173136509224267447", "p3": "142022167271731176842897566785851925792085799675407", "k": 93, "M": 980, "j": 3671186978748098478800273, "u_residue_bits": 344, "n_bits": 344, "residues_35": [3, 12, 12], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "4345364597305841390418212741636181427025483001927642223420920760499444946380562117741630541657118943015403", "p1": "38685626227668134022858643", "p2": "63483112639603407931511031523", "p3": "1769368852553783879096058769840336245494500866099427", "k": 1641, "M": 1388, "j": 45737112852740207443451753, "u_residue_bits": 351, "n_bits": 351, "residues_35": [23, 18, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "795240466799794279559484032902556493709145870004561768788001703358976615400876075243883125002336165779347", "p1": "38685626227668134610259123", "p2": "27118623985595362361791644523", "p3": "758020918580504415939505034913911467570020070327843", "k": 701, "M": 1384, "j": 19594381492482198238288761, "u_residue_bits": 346, "n_bits": 349, "residues_35": [18, 18, 18], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "74180636736869425747152412594224072123694308263355572503057023787257395262140413260007877070293521549543", "p1": "38685626227668134597301127", "p2": "3907248248994481594327413727", "p3": "490760861491270491166165040457908582287650792637567", "k": 101, "M": 308, "j": 12685870938293771410153941, "u_residue_bits": 346, "n_bits": 346, "residues_35": [2, 32, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "2419017644249619508951084092097322499465062055610253538423237751896149386325914926411344478152263447304647", "p1": "38685626227668134469001783", "p2": "6228385822654569649509286903", "p3": "10039541914038416235367175473745191733091234773564503", "k": 161, "M": 24, "j": 259516075943940402062886961, "u_residue_bits": 350, "n_bits": 351, "residues_35": [18, 8, 23], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "202902101746181542543846043949110952358436521807004870559966287206124457597529328170927058013547189663", "p1": "38685626227668134493846967", "p2": "812398150781030824370786287", "p3": "6456066394651548443025517001933043102526900008247", "k": 21, "M": 4868, "j": 166885404844090144694081, "u_residue_bits": 335, "n_bits": 337, "residues_35": [32, 22, 2], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "133186467178885892497086752201362840341970483871703720500705839006515594872478030229542154404109631107", "p1": "38685626227668133899658027", "p2": "657655645870358276294186443", "p3": "5234942490258509960205837926399409231619252238587", "k": 17, "M": 4860, "j": 135320091742872073311561, "u_residue_bits": 336, "n_bits": 336, "residues_35": [2, 18, 22], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}
{"n": "1068221368729012920039724861393899294427257591364900761038085056722063226553872844211772705448436280152327", "p1": "38685626227668134190911623", "p2": "11334888484706763317937105247", "p3": "2436095884731474877574845800121377594724093736814367", "k": 293, "M": 180, "j": 62971602692815351766317253, "u_residue_bits": 347, "n_bits": 349, "residues_35": [13, 17, 17], "is_bpsw_liar": false, "version": "313.3-HEAT-TRACKER"}

